LocalDrop: A Hybrid Regularization for Deep Neural Networks

In neural networks, developing regularization algorithms to settle overfitting is one of the major study areas. We propose a new approach for the regularization of neural networks by the local Rademacher complexity called LocalDrop. A new regularization function for both fully-connected networks (FCNs) and convolutional neural networks (CNNs), including drop rates and weight matrices, has been developed based on the proposed upper bound of the local Rademacher complexity by the strict mathematical deduction. The analyses of dropout in FCNs and DropBlock in CNNs with keep rate matrices in different layers are also included in the complexity analyses. With the new regularization function, we establish a two-stage procedure to obtain the optimal keep rate matrix and weight matrix to realize the whole training model. Extensive experiments have been conducted to demonstrate the effectiveness of LocalDrop in different models by comparing it with several algorithms and the effects of different hyperparameters on the final performances.

==> epoch1.dat <==
%% LaTeX2e file `epoch1.dat'
%% generated by the `filecontents' environment
%% from source `IEEE' on 2019/09/16.
%%
 num   value
 0       71.19
 1       55.84
 2       41.12
 3       33.30
 4       30.01
 5       25.83
 6       23.37
 7       22.42
 8       20.87
 9  19.91
 10  18.41
 11  17.5
 12  16.66
 13  16.44
 14  16.42
 15  16.14
 16  15.75
 17  15.83
 18  15.38
 19  15.60
 20  15.36
 21   15.32
 22  15.69
 23  15.00
 24  14.89
 25  14.60
 26  14.75
 27  14.93
 28  14.66
 29  15.07
 30  14.52
 31  14.20
 32  14.60
 33  14.33
 34  14.73
 35  14.65
 36  14.35
 37  14.04
 38  14.53
 39  14.44
 40  14.51
 41  14.67
 42  14.56
 43  14.56
 44  14.27
 45  14.21
 46  14.36
 47  13.90
 48  14.27
 49  13.81
 50  13.74
 51  13.71
 52  13.65
 53   13.73
 54  13.92
 55   13.80
 56  13.63
 57  13.83
 58  13.66
 59  13.99
 60  13.65
 61  13.96
 62  13.69
 63  13.88
 64  14.06
 65  13.53
 66  13.63
 67  13.71
 68  13.45
 69  13.94
 70  13.76
 71  13.61
 72  13.58
 73  13.73
 74  14.05
 75  13.70
 76  13.57
 77  13.91
 78  13.52
 79  13.73
 80  13.46
 81  13.27
 82  13.45
 83  13.71
 84  13.94
 85  13.86
 86  13.44
 87  13.26
 88  13.57
 89  13.19
 90  13.40
 91  13.16
 92  13.48
 93  13.58
 94  13.30
 95  13.36
 96  13.48
 97  13.26
 98  13.27
 99  13.17
 100  13.41
 101  13.23
 102  13.31
 103  13.51
 104  13.21
 105  13.18
 106  13.24
 107  13.35
 108  13.38
 109  13.16
 110  13.25
 111  13.30
 112  13.31
 113  13.34
 114  13.06
 115  13.12
 116  13.04
 117  12.97
 118  13.14
 119  13.39
 120  13.37
 121  13.14
 122  13.35
 123  13.21
 124  13.21
 125  13.18
 126  13.34
 127  12.93
 128  13.41
 129  13.33
 130  13.46
 131  13.28
 132  13.32
 133  13.16
 134  13.24
 135  13.11
 136  13.01
 137  13.15
 138  13.07
 139  13.69
 140  12.74
 141  13.11
 142  13.07
 143  13.15
 144  12.97
 145  13.06
 146  12.90
 147  13.10
 148  13.19
 149  13.21
 150  13.04
 151  12.96
 152  13.05
 153  13.05
 154  13.09
 155  12.84
 156  13.25
 157  12.96
 158  12.88
 159  13.07
 160  12.90
 161  12.75
 162  13.40
 163  13.10
 164  13.09
 165  12.89
 166  12.91
 167  12.97
 168  12.77
 169  13.25
 170  12.91
 171  12.79
 172  12.97
 173  13.22
 174  12.91
 175  12.76
 176  12.94
 177  12.80
 178  13.01
 179  12.98
 180  12.76
 181  12.67
 182  12.79
 183  13.00
 184  13.10
 185  13.19
 186  13.07
 187  12.74
 188  12.81
 189  12.74
 190  13.03
 191  12.94
 192  12.99
 193  13.14
 194  12.99
 195  12.93
 196  13.07
 197  13.02
 198  13.01
 199  12.92
 200  12.97
 201  12.77
 202  12.91
 203  12.80
 204  12.77
 205  13.04
 206  12.92
 207  13.22
 208  12.96
 209  13.03
 210  12.85
 211  12.86
 212  12.76
 213  12.85
 214  13.03
 215  12.88
 216  12.89
 217  12.76
 218  12.67
 219  13.01
 220  12.96
 221  12.79
 222  13.08
 223  12.75
 224  12.99
 225  12.68
 226  12.58
 227  12.83
 228  12.96
 229  12.89
 230  12.89
 231  12.91
 232  12.71
 233  12.68
 234  12.83
 235  12.95
 236  12.57
 237  12.99
 238  12.82
 239  12.69
 240  12.64
 241  12.65
 242  12.84
 243  12.96
 244  13.03
 245  12.54
 246  12.93
 247  12.53
 248  12.87
 249  12.76
 250  12.65
 251  12.55
 252  12.57
 253  12.46
 254  12.60
 255  12.74
 256  12.63
 257  12.56
 258  12.52
 259  12.73
 260  12.66
 261  12.57
 262  12.71
 263  12.82
 264  12.69
 265  12.55
 266  12.65
 267  12.72
 268  12.65
 269  13.02
 270  12.81
 271  12.64
 272  12.62
 273  12.75
 274  12.57
 275  12.70
 276  12.88
 277  12.62
 278  12.60
 279  12.73
 280  12.65
 281  12.78
 282  12.69
 283  12.68
 284  12.80
 285  12.70
 286  12.65
 287  12.80
 288  12.63
 289  12.61
 290  12.66
 291  12.50
 292  12.46
 293  12.49
 294  12.81
 295  12.72
 296  12.67
 297  12.69
 298  12.49
 299  12.68
 300  12.81
 301  12.77
 302  12.59
 303  12.70
 304  12.73
 305  12.73
 306  12.77
 307  12.93
 308  12.72
 309  12.64
 310  12.58
 311  12.99
 312  12.68
 313  12.84
 314  12.67
 315  12.77
 316  12.74
 317  12.45
 318  12.66
 319  12.69
 320  12.83
 321  12.81
 322  12.70
 323  12.58
 324  12.86
 325  12.59
 326  12.76
 327  12.55
 328  12.66
 329  12.82
 330  12.77
 331  12.95
 332  12.82
 333  12.73
 334  12.67
 335  12.81
 336  12.58
 337  12.64
 338  12.78
 339  12.54
 340  12.76
 341  12.40
 342  12.31
 343  12.62
 344  12.61
 345  12.66
 346  12.50
 347  12.52
 348  12.55
 349  12.46
 350  12.69
 351  12.56
 352  12.34
 353  12.38
 354  12.30
 355  12.32
 356  12.36
 357  12.44
 358  12.42
 359  12.47
 360  12.39
 361  12.44
 362  12.50
 363  12.69
 364  12.51
 365  12.56
 366  12.43
 367  12.57
 368  12.52
 369  12.62
 370  12.51
 371  12.82
 372  12.76
 373  12.70
 374  12.61
 375  12.59
 376  12.61
 377  12.62
 378  12.51
 379  12.46
 380  12.57
 381  12.88
 382  12.45
 383  12.34
 384  12.41
 385  12.59
 386  12.57
 387  12.35
 388  12.28
 389  12.49
 390  12.40
 391  12.42
 392  12.27
 393  12.39
 394  12.49
 395  12.44
 396  12.31
 397  12.38
 398  12.56
 399  12.62
 400  12.34
 401  12.41
 402  12.61
 403  12.63
 404  12.62
 405  12.50
 406  12.29
 407  12.70
 408  12.67
 409  12.63
 410  12.81
 411  12.27
 412  12.40
 413  12.26
 414  12.40
 415  12.42
 416  12.36
 417  12.41
 418  12.43
 419  12.36
 420  12.26
 421  12.33
 422  12.20
 423  12.33
 424  12.27
 425  12.52
 426  12.53
 427  12.36
 428  12.36
 429  12.43
 430  12.40
 431  12.53
 432  12.39
 433  12.36
 434  12.63
 435  12.73
 436  12.77
 437  12.40
 438  12.30
 439  12.26
 440  12.36
 441  12.39
 442  12.53
 443  12.36
 444  12.45
 445  12.34
 446  12.36
 447  12.24
 448  12.33
 449  12.57
 450  12.56
 451  12.36
 452  12.50
 453  12.52
 454  12.41
 455  12.29
 456  12.33
 457  12.62
 458  12.34
 459  12.48
 460  12.43
 461  12.37
 462  12.42
 463  12.52
 464  12.49
 465  12.37
 466  12.48
 467  12.40
 468  12.31
 469  12.43
 470  12.37
 471  12.60
 472  12.44
 473  12.45
 474  12.33
 475  12.21
 476  12.48
 477  12.27
 478  12.48
 479  12.47
 480  12.34
 481  12.51
 482  12.41
 483  12.40
 484  12.45
 485  12.34
 486  12.36
 487  12.43
 488  12.36
 489  12.39
 490  12.38
 491  12.31
 492  12.47
 493  12.41
 494  12.40
 495  12.28
 496  12.41
 497  12.50
 498  12.49
 499  12.37
 500  12.38
 501  12.59
 502  12.41
 503  12.59
 504  12.43
 505  12.30
 506  12.43
 507  12.27
 508  12.38
 509  12.49
 510  12.37
 511  12.44
 512  12.39
 513  12.43
 514  12.28
 515  12.47
 516  12.28
 517  12.51
 518  12.56
 519  12.41
 520  12.35
 521  12.34
 522  12.36
 523  12.35
 524  12.48
 525  12.23
 526  12.37
 527  12.44
 528  12.30
 529  12.38
 530  12.28
 531  12.31
 532  12.17
 533  12.31
 534  12.18
 535  12.27
 536  12.37
 537  12.33
 538  12.34
 539  12.37
 540  12.41
 541  12.14
 542  12.21
 543  12.25
 544  12.33
 545  12.28
 546  12.34
 547  12.21
 548  12.41
 549  12.42
 550  12.32
 551  12.38
 552  12.30
 553  12.32
 554  12.37
 555  12.31
 556  12.34
 557  12.25
 558  12.12
 559  12.26
 560  12.30
 561  12.23
 562  12.25
 563  12.33
 564  12.28
 565  12.25
 566  12.39
 567  12.44
 568  12.49
 569  12.31
 570  12.33
 571  12.44
 572  12.50
 573  12.45
 574  12.33
 575  12.39
 576  12.22
 577  12.47
 578  12.41
 579  12.45
 580  12.37
 581  12.43
 582  12.39
 583  12.36
 584  12.42
 585  12.35
 586  12.35
 587  12.36
 588  12.42
 589  12.45
 590  12.21
 591  12.49
 592  12.40
 593  12.42
 594  12.42
 595  12.38
 596  12.47
 597  12.49
 598  12.35
 599  12.41
 600  12.31
 601  12.36
 602  12.34
 603  12.27
 604  12.21
 605  12.33
 606  12.35
 607  12.30
 608  12.32
 609  12.18
 610  12.30
 611  12.29
 612  12.46
 613  12.38
 614  12.42
 615  12.30
 616  12.42
 617  12.45
 618  12.40
 619  12.22
 620  12.29
 621  12.33
 622  12.24
 623  12.33
 624  12.34
 625  12.37
 626  12.43
 627  12.32
 628  12.30
 629  12.38
 630  12.24
 631  12.26
 632  12.35
 633  12.39
 634  12.40
 635  12.31
 636  12.35
 637  12.27
 638  12.36
 639  12.34
 640  12.30
 641  12.29
 642  12.40
 643  12.35
 644  12.36
 645  12.37
 646  12.28
 647  12.31
 648  12.32
 649  12.26
 650  12.29
 651  12.33
 652  12.23
 653  12.46
 654  12.29
 655  12.38
 656  12.36
 657  12.27
 658  12.31
 659  12.39
 660  12.36
 661  12.21
 662  12.25
 663  12.30
 664  12.18
 665  12.29
 666  12.35
 667  12.27
 668  12.26
 669  12.27
 670  12.14
 671  12.27
 672  12.16
 673  12.18
 674  12.18
 675  12.17
 676  12.21
 677  12.29
 678  12.36
 679  12.21
 680  12.27
 681  12.17
 682  12.30
 683  12.32
 684  12.34
 685  12.21
 686  12.29
 687  12.25
 688  12.20
 689  12.20
 690  12.21
 691  12.25
 692  12.21
 693  12.26
 694  12.39
 695  12.32
 696  12.25
 697  12.29
 698  12.39
 699  12.29
 700  12.37
 701  12.35
 702  12.19
 703  12.31
 704  12.21
 705  12.26
 706  12.34
 707  12.22
 708  12.17
 709  12.18
 710  12.22
 711  12.21
 712  12.28
 713  12.24
 714  12.25
 715  12.37
 716  12.28
 717  12.30
 718  12.26
 719  12.27
 720  12.24
 721  12.23
 722  12.26
 723  12.17
 724  12.31
 725  12.29
 726  12.30
 727  12.30
 728  12.39
 729  12.30
 730  12.36
 731  12.25
 732  12.22
 733  12.23
 734  12.24
 735  12.24
 736  12.31
 737  12.32
 738  12.42
 739  12.17
 740  12.26
 741  12.31
 742  12.34
 743  12.26
 744  12.34
 745  12.28
 746  12.31
 747  12.20
 748  12.17
 749  12.29
 750  12.16
 751  12.22
 752  12.20
 753  12.33
 754  12.32
 755  12.34
 756  12.37
 757  12.33
 758  12.35
 759  12.24
 760  12.27
 761  12.29
 762  12.34
 763  12.32
 764  12.27
 765  12.28
 766  12.34
 767  12.30
 768  12.29
 769  12.33
 770  12.30
 771  12.24
 772  12.23
 773  12.33
 774  12.24
 775  12.36
 776  12.21
 777  12.18
 778  12.30
 779  12.27
 780  12.20
 781  12.13
 782  12.23
 783  12.29
 784  12.22
 785  12.21
 786  12.11
 787  12.22
 788  12.22
 789  12.21
 790  12.13
 791  12.16
 792  12.17
 793  12.21
 794  12.11
 795  12.22
 796  12.16
 797  12.14
 798  12.16
 799  12.24


==> epoch2.dat <==
%% LaTeX2e file `epoch2.dat'
%% generated by the `filecontents' environment
%% from source `IEEE' on 2019/09/16.
%%
 num   value
 0       70.66
 1       56.92
 2       42.80
 3       34.44
 4       30.63
 5       27.22
 6       25.60
 7       24.02
 8       22.74
 9  21.74
 10  20.23
 11  19.61
 12  18.85
 13  18.57
 14  18.04
 15  17.69
 16  17.38
 17  17.59
 18  16.88
 19  17.36
 20  17.03
 21   16.70
 22  16.67
 23  16.52
 24  16.81
 25  16.76
 26  16.61
 27  16.81
 28  16.67
 29  16.65
 30  16.76
 31  16.17
 32  15.67
 33  16.71
 34  16.22
 35  16.48
 36  16.42
 37  16.04
 38  16.16
 39  16.60
 40  15.98
 41  16.51
 42  15.81
 43  15.95
 44  15.92
 45  16.17
 46  16.44
 47  16.29
 48  16.07
 49  15.99
 50  16.21
 51  15.87
 52  15.53
 53   15.68
 54  15.69
 55   16.01
 56  16.11
 57  15.81
 58  15.59
 59  15.66
 60  15.90
 61  15.75
 62  15.68
 63  15.55
 64  15.67
 65  15.49
 66  15.37
 67  15.46
 68  15.46
 69  15.34
 70  15.43
 71  15.62
 72  15.34
 73  15.41
 74  15.39
 75  15.17
 76  15.57
 77  15.47
 78  15.43
 79  15.18
 80  15.28
 81  15.24
 82  15.58
 83  15.59
 84  15.20
 85  15.59
 86  15.08
 87  15.43
 88  15.45
 89  14.83
 90  15.30
 91  15.24
 92  14.96
 93  15.25
 94  14.79
 95  15.27
 96  14.89
 97  15.38
 98  14.78
 99  14.86
 100  15.16
 101  15.00
 102  15.11
 103  15.12
 104  15.00
 105  15.06
 106  15.23
 107  15.03
 108  14.98
 109  15.08
 110  15.24
 111  15.02
 112  15.04
 113  14.89
 114  15.13
 115  15.09
 116  15.00
 117  14.71
 118  14.94
 119  14.88
 120  14.98
 121  14.77
 122  14.96
 123  14.78
 124  14.70
 125  14.80
 126  14.49
 127  14.61
 128  14.45
 129  14.92
 130  14.76
 131  14.55
 132  14.32
 133  14.78
 134  15.07
 135  14.76
 136  14.81
 137  14.75
 138  15.01
 139  14.74
 140  14.75
 141  14.62
 142  14.47
 143  14.53
 144  14.61
 145  14.58
 146  14.77
 147  14.71
 148  15.04
 149  14.44
 150  14.62
 151  14.54
 152  14.66
 153  14.74
 154  14.84
 155  14.62
 156  14.51
 157  14.77
 158  14.59
 159  14.33
 160  14.68
 161  14.63
 162  14.72
 163  14.42
 164  14.45
 165  14.65
 166  14.77
 167  14.41
 168  14.60
 169  14.44
 170  14.80
 171  14.69
 172  14.54
 173  14.69
 174  14.35
 175  14.37
 176  14.46
 177  14.45
 178  14.31
 179  14.82
 180  14.50
 181  14.50
 182  14.32
 183  14.41
 184  14.64
 185  14.50
 186  14.62
 187  14.52
 188  14.52
 189  14.41
 190  14.50
 191  14.57
 192  14.27
 193  14.16
 194  14.52
 195  14.46
 196  14.53
 197  14.30
 198  14.34
 199  14.49
 200  14.36
 201  14.19
 202  14.31
 203  14.45
 204  14.86
 205  14.43
 206  14.56
 207  14.14
 208  14.51
 209  14.39
 210  14.53
 211  14.42
 212  14.27
 213  14.39
 214  14.35
 215  14.51
 216  14.27
 217  14.43
 218  14.39
 219  14.36
 220  14.30
 221  14.46
 222  14.37
 223  14.12
 224  14.27
 225  14.34
 226  14.26
 227  14.22
 228  14.39
 229  14.43
 230  14.32
 231  14.08
 232  14.23
 233  14.54
 234  14.23
 235  14.29
 236  14.32
 237  14.13
 238  14.26
 239  14.19
 240  14.32
 241  14.30
 242  14.43
 243  14.43
 244  14.19
 245  14.27
 246  14.38
 247  14.39
 248  14.30
 249  14.30
 250  14.38
 251  14.34
 252  14.29
 253  14.31
 254  14.20
 255  14.35
 256  14.14
 257  14.14
 258  14.38
 259  14.34
 260  14.34
 261  13.94
 262  14.09
 263  14.22
 264  14.22
 265  14.15
 266  14.15
 267  14.18
 268  14.14
 269  14.24
 270  14.26
 271  14.03
 272  14.14
 273  14.20
 274  14.20
 275  14.10
 276  14.24
 277  14.34
 278  14.33
 279  14.26
 280  14.15
 281  14.26
 282  14.30
 283  14.31
 284  14.41
 285  14.19
 286  14.16
 287  14.34
 288  14.18
 289  14.37
 290  14.28
 291  14.26
 292  14.40
 293  14.44
 294  14.34
 295  14.21
 296  14.30
 297  14.33
 298  14.29
 299  14.38
 300  14.44
 301  14.07
 302  14.12
 303  14.24
 304  14.27
 305  14.19
 306  14.34
 307  14.16
 308  14.05
 309  14.13
 310  14.15
 311  14.08
 312  14.26
 313  14.01
 314  14.38
 315  14.22
 316  14.27
 317  14.35
 318  14.22
 319  14.27
 320  14.24
 321  14.24
 322  14.24
 323  14.12
 324  14.31
 325  14.48
 326  14.47
 327  14.40
 328  14.41
 329  14.26
 330  14.26
 331  14.29
 332  14.34
 333  14.28
 334  14.17
 335  14.33
 336  14.50
 337  14.24
 338  14.21
 339  14.25
 340  14.24
 341  14.32
 342  14.30
 343  14.38
 344  14.25
 345  14.41
 346  14.47
 347  14.38
 348  14.25
 349  14.39
 350  14.46
 351  14.37
 352  14.37
 353  14.32
 354  14.32
 355  14.23
 356  14.39
 357  14.27
 358  14.39
 359  14.31
 360  14.42
 361  14.33
 362  14.55
 363  14.29
 364  14.37
 365  14.28
 366  14.26
 367  14.29
 368  14.18
 369  14.27
 370  14.26
 371  14.29
 372  14.37
 373  14.22
 374  14.17
 375  14.16
 376  14.08
 377  14.16
 378  14.30
 379  14.09
 380  14.27
 381  14.22
 382  14.42
 383  14.23
 384  14.12
 385  14.16
 386  14.13
 387  14.40
 388  14.36
 389  14.25
 390  14.40
 391  14.23
 392  14.24
 393  14.11
 394  14.08
 395  14.25
 396  14.38
 397  14.27
 398  14.23
 399  14.07
 400  14.32
 401  14.01
 402  14.16
 403  14.04
 404  14.18
 405  14.27
 406  14.03
 407  14.18
 408  14.12
 409  14.31
 410  14.32
 411  14.26
 412  14.29
 413  14.26
 414  14.02
 415  14.15
 416  14.04
 417  14.13
 418  14.11
 419  14.19
 420  14.11
 421  14.19
 422  14.07
 423  14.33
 424  14.11
 425  14.09
 426  14.21
 427  14.11
 428  14.21
 429  14.06
 430  14.10
 431  13.99
 432  14.12
 433  14.09
 434  14.16
 435  14.14
 436  14.21
 437  14.13
 438  14.25
 439  13.96
 440  14.06
 441  14.09
 442  14.14
 443  14.01
 444  14.00
 445  14.29
 446  14.17
 447  14.36
 448  14.25
 449  14.25
 450  14.13
 451  14.23
 452  14.14
 453  14.35
 454  14.33
 455  14.23
 456  14.19
 457  14.12
 458  14.13
 459  14.06
 460  14.12
 461  14.06
 462  14.14
 463  14.25
 464  14.11
 465  14.06
 466  14.15
 467  14.16
 468  14.10
 469  14.12
 470  14.12
 471  14.11
 472  14.10
 473  14.04
 474  14.03
 475  14.02
 476  14.24
 477  14.17
 478  14.16
 479  14.07
 480  13.98
 481  14.01
 482  14.17
 483  14.23
 484  14.26
 485  14.26
 486  14.27
 487  14.14
 488  14.02
 489  14.05
 490  14.14
 491  14.20
 492  14.20
 493  14.06
 494  14.17
 495  14.33
 496  14.07
 497  14.16
 498  14.15
 499  14.02
 500  14.06
 501  14.08
 502  14.10
 503  14.06
 504  14.08
 505  14.20
 506  14.11
 507  14.15
 508  14.11
 509  14.06
 510  14.07
 511  13.96
 512  14.05
 513  14.14
 514  14.13
 515  14.10
 516  14.08
 517  14.03
 518  13.97
 519  14.15
 520  14.11
 521  14.04
 522  14.04
 523  14.06
 524  14.02
 525  13.97
 526  14.09
 527  14.04
 528  14.09
 529  13.96
 530  14.13
 531  14.01
 532  13.96
 533  14.09
 534  14.16
 535  14.03
 536  13.96
 537  13.97
 538  13.98
 539  14.05
 540  13.92
 541  14.16
 542  14.02
 543  14.05
 544  13.88
 545  13.98
 546  13.98
 547  13.97
 548  13.84
 549  14.04
 550  13.92
 551  13.88
 552  14.00
 553  13.98
 554  13.97
 555  13.80
 556  13.94
 557  14.07
 558  14.13
 559  13.81
 560  13.92
 561  13.89
 562  13.97
 563  13.92
 564  13.98
 565  13.92
 566  13.89
 567  13.70
 568  13.84
 569  13.85
 570  13.82
 571  13.87
 572  13.88
 573  13.84
 574  13.86
 575  13.81
 576  13.76
 577  13.86
 578  13.81
 579  13.82
 580  13.74
 581  13.71
 582  13.94
 583  13.75
 584  13.80
 585  13.96
 586  13.76
 587  13.75
 588  13.82
 589  13.82
 590  13.88
 591  13.81
 592  13.80
 593  13.85
 594  13.78
 595  13.85
 596  13.89
 597  13.82
 598  13.83
 599  13.92
 600  13.77
 601  13.86
 602  13.77
 603  13.88
 604  13.86
 605  13.66
 606  13.72
 607  13.89
 608  13.78
 609  13.89
 610  13.80
 611  13.78
 612  13.84
 613  13.90
 614  13.88
 615  13.92
 616  13.82
 617  13.84
 618  13.85
 619  13.73
 620  13.78
 621  13.72
 622  13.86
 623  13.76
 624  13.77
 625  13.74
 626  13.68
 627  13.88
 628  13.81
 629  13.77
 630  13.85
 631  13.81
 632  13.74
 633  13.72
 634  13.79
 635  13.75
 636  13.88
 637  13.92
 638  13.87
 639  13.89
 640  13.86
 641  13.89
 642  13.92
 643  13.91
 644  13.84
 645  13.78
 646  13.84
 647  13.96
 648  13.94
 649  13.90
 650  13.91
 651  13.93
 652  13.93
 653  13.75
 654  13.86
 655  13.91
 656  13.78
 657  13.88
 658  13.79
 659  13.69
 660  13.74
 661  13.83
 662  13.83
 663  13.83
 664  13.85
 665  13.94
 666  13.97
 667  13.89
 668  14.03
 669  13.87
 670  14.04
 671  13.89
 672  13.94
 673  13.99
 674  13.91
 675  13.91
 676  14.06
 677  14.02
 678  13.85
 679  13.87
 680  13.99
 681  13.99
 682  14.07
 683  13.99
 684  13.98
 685  13.89
 686  13.85
 687  13.95
 688  13.98
 689  14.00
 690  13.96
 691  13.83
 692  13.96
 693  13.86
 694  13.88
 695  13.77
 696  13.81
 697  13.87
 698  13.92
 699  13.80
 700  13.85
 701  13.93
 702  13.83
 703  13.90
 704  13.95
 705  13.91
 706  13.85
 707  13.96
 708  13.84
 709  13.87
 710  13.88
 711  13.87
 712  13.88
 713  13.83
 714  13.78
 715  13.80
 716  13.82
 717  13.95
 718  13.92
 719  13.87
 720  13.85
 721  13.81
 722  13.85
 723  13.83
 724  13.71
 725  13.86
 726  13.76
 727  13.88
 728  13.71
 729  13.78
 730  13.77
 731  13.87
 732  13.81
 733  13.84
 734  13.89
 735  13.92
 736  13.89
 737  13.74
 738  13.72
 739  13.75
 740  13.79
 741  13.76
 742  13.85
 743  13.99
 744  13.99
 745  13.88
 746  13.94
 747  13.84
 748  13.78
 749  13.89
 750  13.90
 751  13.91
 752  13.81
 753  13.83
 754  13.91
 755  13.91
 756  13.89
 757  13.98
 758  13.75
 759  13.74
 760  13.81
 761  13.88
 762  13.85
 763  13.78
 764  13.93
 765  13.83
 766  13.87
 767  13.75
 768  13.83
 769  13.74
 770  13.69
 771  13.88
 772  13.78
 773  13.79
 774  13.80
 775  13.71
 776  13.87
 777  13.73
 778  13.68
 779  13.82
 780  13.82
 781  13.81
 782  13.72
 783  13.84
 784  13.86
 785  13.81
 786  13.84
 787  13.83
 788  13.93
 789  13.85
 790  13.79
 791  13.77
 792  13.81
 793  13.90
 794  13.79
 795  13.76
 796  13.86
 797  13.76
 798  13.83
 799  13.81


==> epoch3.dat <==
%% LaTeX2e file `epoch3.dat'
%% generated by the `filecontents' environment
%% from source `IEEE' on 2019/09/16.
%%
 num   value
 0       97.74
 1       96.97
 2       96.07
 3       92.97
 4       86.99
 5       82.39
 6       79.33
 7       73.42
 8       68.74
 9  64.66
 10  60.52
 11  57.33
 12  54.71
 13  52.58
 14  51.27
 15  50.08
 16  48.52
 17  47.31
 18  46.32
 19  45.90
 20  44.89
 21   44.22
 22  43.74
 23  43.16
 24  43.01
 25  42.10
 26  42.62
 27  42.23
 28  41.95
 29  41.88
 30  42.25
 31  42.04
 32  41.67
 33  41.52
 34  41.36
 35  41.58
 36  41.64
 37  41.27
 38  41.51
 39  41.25
 40  41.38
 41  41.26
 42  40.81
 43  41.21
 44  41.01
 45  40.96
 46  40.86
 47  40.72
 48  41.03
 49  40.75
 50  40.86
 51  41.44
 52  40.80
 53   40.76
 54  40.84
 55   40.51
 56  40.72
 57  40.59
 58  40.78
 59  40.25
 60  40.48
 61  40.86
 62  41.00
 63  40.47
 64  40.68
 65  40.64
 66  40.05
 67  40.21
 68  40.31
 69  40.29
 70  40.64
 71  40.16
 72  40.56
 73  40.35
 74  40.02
 75  40.28
 76  40.22
 77  40.45
 78  40.40
 79  40.23
 80  40.64
 81  40.22
 82  40.60
 83  40.08
 84  40.35
 85  40.18
 86  40.16
 87  40.07
 88  40.09
 89  40.36
 90  40.23
 91  40.12
 92  39.75
 93  39.84
 94  40.04
 95  40.23
 96  40.04
 97  39.74
 98  40.35
 99  40.20
 100  40.20
 101  39.78
 102  39.89
 103  39.97
 104  39.80
 105  39.72
 106  39.55
 107  39.73
 108  39.43
 109  39.59
 110  39.91
 111  39.83
 112  39.73
 113  40.13
 114  39.85
 115  40.01
 116  39.96
 117  39.81
 118  39.71
 119  39.69
 120  39.68
 121  39.78
 122  39.31
 123  39.48
 124  39.80
 125  39.52
 126  39.16
 127  39.63
 128  39.74
 129  39.90
 130  39.30
 131  39.43
 132  39.79
 133  39.53
 134  39.43
 135  39.64
 136  39.39
 137  39.56
 138  39.88
 139  39.47
 140  39.41
 141  39.60
 142  39.57
 143  39.70
 144  39.98
 145  39.58
 146  39.86
 147  39.52
 148  39.36
 149  39.31
 150  39.53
 151  39.29
 152  39.45
 153  39.35
 154  39.59
 155  39.13
 156  39.13
 157  39.25
 158  39.51
 159  39.58
 160  39.20
 161  39.46
 162  39.33
 163  39.46
 164  39.11
 165  39.26
 166  39.15
 167  39.16
 168  39.29
 169  39.41
 170  39.25
 171  39.39
 172  39.45
 173  39.15
 174  39.34
 175  39.51
 176  39.15
 177  38.92
 178  39.06
 179  39.19
 180  39.07
 181  39.22
 182  39.37
 183  39.25
 184  39.32
 185  39.41
 186  39.22
 187  39.32
 188  39.08
 189  39.28
 190  39.40
 191  39.33
 192  39.12
 193  39.29
 194  39.20
 195  39.47
 196  39.21
 197  39.19
 198  39.21
 199  39.24
 200  39.30
 201  39.53
 202  38.77
 203  39.46
 204  39.44
 205  39.26
 206  39.43
 207  39.38
 208  39.50
 209  39.27
 210  39.38
 211  39.46
 212  39.18
 213  39.30
 214  39.27
 215  39.42
 216  39.46
 217  38.88
 218  39.06
 219  38.87
 220  39.08
 221  39.18
 222  39.31
 223  39.23
 224  39.22
 225  39.51
 226  39.50
 227  38.98
 228  39.12
 229  39.42
 230  39.56
 231  39.32
 232  39.26
 233  39.25
 234  39.14
 235  39.32
 236  38.86
 237  39.15
 238  39.44
 239  39.04
 240  39.19
 241  39.21
 242  38.95
 243  39.26
 244  39.14
 245  39.10
 246  39.02
 247  38.82
 248  38.85
 249  38.82
 250  39.09
 251  38.96
 252  39.08
 253  38.99
 254  38.82
 255  38.82
 256  39.04
 257  39.11
 258  38.86
 259  39.00
 260  39.18
 261  39.00
 262  38.83
 263  38.78
 264  39.11
 265  39.08
 266  39.08
 267  38.88
 268  38.84
 269  38.86
 270  38.89
 271  38.64
 272  38.58
 273  38.74
 274  38.61
 275  38.65
 276  38.97
 277  38.51
 278  38.77
 279  38.76
 280  38.94
 281  39.02
 282  38.51
 283  39.05
 284  38.82
 285  39.07
 286  38.99
 287  39.10
 288  39.04
 289  39.03
 290  38.89
 291  38.82
 292  39.00
 293  39.06
 294  39.19
 295  39.07
 296  38.74
 297  38.97
 298  39.12
 299  39.07
 300  38.77
 301  38.82
 302  38.86
 303  38.81
 304  38.84
 305  38.85
 306  38.83
 307  38.81
 308  39.08
 309  39.07
 310  39.12
 311  38.85
 312  38.76
 313  38.76
 314  38.68
 315  39.07
 316  38.86
 317  38.92
 318  38.78
 319  38.86
 320  38.79
 321  39.05
 322  39.05
 323  39.04
 324  38.68
 325  39.13
 326  39.15
 327  38.86
 328  39.01
 329  39.08
 330  38.91
 331  39.08
 332  38.95
 333  38.86
 334  38.96
 335  38.98
 336  38.99
 337  38.76
 338  38.98
 339  38.84
 340  38.73
 341  38.87
 342  38.91
 343  38.75
 344  38.61
 345  38.61
 346  38.52
 347  38.61
 348  38.62
 349  38.59
 350  38.58
 351  38.53
 352  38.79
 353  38.46
 354  38.53
 355  38.88
 356  38.64
 357  38.75
 358  38.97
 359  39.03
 360  38.62
 361  38.85
 362  39.00
 363  38.68
 364  39.01
 365  39.04
 366  39.10
 367  38.99
 368  38.90
 369  39.00
 370  38.85
 371  38.81
 372  39.00
 373  38.83
 374  38.85
 375  38.88
 376  38.71
 377  38.86
 378  38.82
 379  38.50
 380  38.78
 381  38.90
 382  38.86
 383  39.04
 384  38.80
 385  38.56
 386  38.61
 387  38.91
 388  38.83
 389  38.83
 390  38.80
 391  38.66
 392  38.84
 393  38.80
 394  38.94
 395  38.62
 396  39.06
 397  38.79
 398  38.90
 399  38.88
 400  38.77
 401  38.84
 402  39.02
 403  38.87
 404  38.82
 405  38.95
 406  38.81
 407  38.87
 408  38.31
 409  38.67
 410  38.89
 411  38.97
 412  38.64
 413  38.85
 414  38.75
 415  38.97
 416  38.96
 417  38.69
 418  38.68
 419  38.77
 420  38.80
 421  38.91
 422  38.77
 423  38.90
 424  38.87
 425  38.91
 426  38.94
 427  38.84
 428  38.67
 429  38.62
 430  38.83
 431  38.71
 432  38.52
 433  38.55
 434  38.63
 435  38.75
 436  38.73
 437  38.59
 438  38.88
 439  38.63
 440  38.57
 441  38.62
 442  38.78
 443  38.99
 444  38.73
 445  38.74
 446  38.77
 447  38.61
 448  38.72
 449  38.56
 450  38.67
 451  39.02
 452  38.99
 453  38.86
 454  38.76
 455  38.61
 456  38.84
 457  38.80
 458  38.55
 459  38.58
 460  38.66
 461  38.79
 462  38.73
 463  38.65
 464  38.70
 465  38.67
 466  38.58
 467  38.66
 468  38.53
 469  38.59
 470  38.44
 471  38.53
 472  38.69
 473  38.68
 474  38.62
 475  38.45
 476  38.47
 477  38.56
 478  38.80
 479  38.53
 480  38.43
 481  38.60
 482  38.66
 483  38.57
 484  38.80
 485  38.78
 486  38.81
 487  38.55
 488  38.70
 489  38.36
 490  38.45
 491  38.64
 492  38.73
 493  38.78
 494  38.87
 495  38.49
 496  38.56
 497  38.77
 498  38.87
 499  38.68
 500  38.69
 501  38.88
 502  38.75
 503  38.72
 504  38.82
 505  38.69
 506  38.51
 507  38.49
 508  38.54
 509  38.50
 510  38.56
 511  38.62
 512  38.66
 513  38.66
 514  38.68
 515  38.40
 516  38.46
 517  38.63
 518  38.63
 519  38.61
 520  38.42
 521  38.53
 522  38.59
 523  38.31
 524  38.62
 525  38.67
 526  38.78
 527  38.61
 528  38.53
 529  38.53
 530  38.48
 531  38.62
 532  38.61
 533  38.66
 534  38.40
 535  38.60
 536  38.47
 537  38.38
 538  38.38
 539  38.21
 540  38.26
 541  38.52
 542  38.54
 543  38.42
 544  38.38
 545  38.55
 546  38.45
 547  38.56
 548  38.45
 549  38.55
 550  38.52
 551  38.47
 552  38.76
 553  38.58
 554  38.51
 555  38.58
 556  38.55
 557  38.64
 558  38.62
 559  38.40
 560  38.53
 561  38.34
 562  38.33
 563  38.42
 564  38.46
 565  38.45
 566  38.55
 567  38.35
 568  38.44
 569  38.50
 570  38.50
 571  38.45
 572  38.46
 573  38.49
 574  38.60
 575  38.56
 576  38.57
 577  38.65
 578  38.47
 579  38.24
 580  38.41
 581  38.18
 582  38.41
 583  38.44
 584  38.32
 585  38.32
 586  38.41
 587  38.18
 588  38.27
 589  38.31
 590  38.36
 591  38.26
 592  38.41
 593  38.49
 594  38.48
 595  38.44
 596  38.44
 597  38.59
 598  38.57
 599  38.40
 600  38.39
 601  38.37
 602  38.36
 603  38.23
 604  38.26
 605  38.32
 606  38.42
 607  38.55
 608  38.66
 609  38.68
 610  38.53
 611  38.51
 612  38.45
 613  38.30
 614  38.20
 615  38.45
 616  38.37
 617  38.49
 618  38.33
 619  38.29
 620  38.36
 621  38.40
 622  38.19
 623  38.38
 624  38.34
 625  38.20
 626  38.25
 627  38.42
 628  38.12
 629  38.38
 630  38.36
 631  38.30
 632  38.25
 633  38.38
 634  38.31
 635  38.21
 636  38.30
 637  38.28
 638  38.24
 639  38.55
 640  38.40
 641  38.50
 642  38.63
 643  38.52
 644  38.47
 645  38.47
 646  38.51
 647  38.60
 648  38.58
 649  38.41
 650  38.35
 651  38.55
 652  38.51
 653  38.48
 654  38.42
 655  38.41
 656  38.55
 657  38.56
 658  38.53
 659  38.48
 660  38.45
 661  38.43
 662  38.45
 663  38.41
 664  38.53
 665  38.45
 666  38.40
 667  38.49
 668  38.55
 669  38.33
 670  38.60
 671  38.43
 672  38.50
 673  38.47
 674  38.36
 675  38.46
 676  38.20
 677  38.42
 678  38.43
 679  38.32
 680  38.37
 681  38.33
 682  38.33
 683  38.41
 684  38.41
 685  38.33
 686  38.45
 687  38.46
 688  38.54
 689  38.34
 690  38.26
 691  38.34
 692  38.34
 693  38.42
 694  38.35
 695  38.36
 696  38.32
 697  38.29
 698  38.48
 699  38.25
 700  38.16
 701  38.20
 702  38.11
 703  38.21
 704  38.20
 705  38.29
 706  38.11
 707  38.29
 708  38.23
 709  38.42
 710  38.29
 711  38.40
 712  38.26
 713  38.34
 714  38.37
 715  38.25
 716  38.35
 717  38.19
 718  38.29
 719  38.20
 720  38.33
 721  38.14
 722  38.14
 723  38.15
 724  38.15
 725  38.23
 726  38.09
 727  38.01
 728  38.06
 729  38.17
 730  38.14
 731  38.16
 732  38.13
 733  38.19
 734  38.06
 735  38.25
 736  38.24
 737  38.38
 738  38.45
 739  38.30
 740  38.22
 741  38.21
 742  38.18
 743  38.15
 744  38.24
 745  38.21
 746  38.23
 747  38.16
 748  38.26
 749  38.17
 750  38.22
 751  38.26
 752  38.13
 753  38.32
 754  38.37
 755  38.39
 756  38.34
 757  38.13
 758  38.18
 759  38.20
 760  38.14
 761  38.31
 762  38.20
 763  38.40
 764  38.26
 765  38.30
 766  38.30
 767  38.30
 768  38.32
 769  38.24
 770  38.22
 771  38.33
 772  38.24
 773  38.26
 774  38.19
 775  38.22
 776  38.15
 777  38.30
 778  38.41
 779  38.24
 780  38.33
 781  38.38
 782  38.29
 783  38.31
 784  38.24
 785  38.24
 786  38.21
 787  38.12
 788  38.21
 789  38.22
 790  38.14
 791  38.24
 792  38.13
 793  38.24
 794  38.22
 795  38.25
 796  38.11
 797  38.24
 798  38.20
 799  38.12


==> epoch4.dat <==
%% LaTeX2e file `epoch4.dat'
%% generated by the `filecontents' environment
%% from source `IEEE' on 2019/09/16.
%%
 num   value
 0       97.73
 1       96.95
 2       96.77
 3       93.00
 4       87.90
 5       84.34
 6       79.08
 7       73.53
 8       69.71
 9  64.77
 10  61.43
 11  57.92
 12  55.25
 13  53.27
 14  51.11
 15  50.05
 16  48.69
 17  47.36
 18  46.78
 19  45.89
 20  45.05
 21   44.30
 22  43.82
 23  43.37
 24  43.14
 25  43.58
 26  42.73
 27  43.00
 28  42.19
 29  41.88
 30  41.94
 31  41.67
 32  41.38
 33  41.77
 34  41.72
 35  41.83
 36  41.78
 37  41.70
 38  41.74
 39  41.69
 40  41.35
 41  40.93
 42  40.85
 43  41.40
 44  41.21
 45  41.21
 46  41.14
 47  41.25
 48  41.07
 49  40.84
 50  40.89
 51  41.19
 52  41.27
 53   41.13
 54  41.33
 55   40.88
 56  41.21
 57  41.31
 58  40.86
 59  40.99
 60  40.87
 61  40.66
 62  40.92
 63  40.94
 64  40.91
 65  40.84
 66  40.71
 67  40.85
 68  40.47
 69  40.79
 70  40.78
 71  41.29
 72  40.57
 73  40.78
 74  40.89
 75  40.27
 76  40.46
 77  40.68
 78  40.57
 79  40.70
 80  40.58
 81  40.92
 82  40.79
 83  40.91
 84  40.78
 85  40.65
 86  40.87
 87  40.63
 88  40.76
 89  40.57
 90  40.90
 91  40.61
 92  40.85
 93  41.19
 94  40.52
 95  40.62
 96  40.37
 97  40.40
 98  40.61
 99  40.36
 100  40.62
 101  40.26
 102  40.14
 103  40.39
 104  40.49
 105  40.22
 106  40.46
 107  40.08
 108  40.45
 109  40.26
 110  40.33
 111  40.85
 112  40.17
 113  40.63
 114  41.09
 115  40.35
 116  40.49
 117  40.43
 118  40.40
 119  40.11
 120  40.29
 121  40.23
 122  40.02
 123  40.58
 124  40.28
 125  40.42
 126  39.81
 127  39.72
 128  39.87
 129  39.89
 130  40.31
 131  40.34
 132  40.13
 133  40.06
 134  40.57
 135  40.03
 136  40.33
 137  39.99
 138  40.54
 139  39.90
 140  40.06
 141  39.99
 142  40.06
 143  40.08
 144  40.31
 145  39.98
 146  40.28
 147  40.06
 148  40.05
 149  39.77
 150  39.90
 151  40.17
 152  39.74
 153  39.82
 154  40.08
 155  40.40
 156  39.89
 157  39.87
 158  39.83
 159  39.94
 160  39.83
 161  39.57
 162  39.89
 163  39.74
 164  40.25
 165  39.78
 166  40.19
 167  39.91
 168  39.87
 169  40.00
 170  39.87
 171  39.91
 172  39.81
 173  40.00
 174  39.96
 175  39.98
 176  40.16
 177  39.98
 178  39.91
 179  39.92
 180  39.98
 181  39.93
 182  40.10
 183  40.25
 184  39.85
 185  40.19
 186  40.10
 187  40.00
 188  39.79
 189  40.01
 190  40.24
 191  39.99
 192  39.90
 193  39.39
 194  39.72
 195  39.83
 196  39.82
 197  39.86
 198  39.89
 199  40.18
 200  40.07
 201  39.66
 202  39.96
 203  39.92
 204  40.02
 205  39.97
 206  40.02
 207  40.20
 208  40.05
 209  39.95
 210  39.97
 211  40.23
 212  40.04
 213  39.94
 214  39.96
 215  40.06
 216  39.70
 217  39.97
 218  39.75
 219  39.82
 220  39.53
 221  39.89
 222  39.75
 223  39.59
 224  39.92
 225  39.32
 226  39.67
 227  39.60
 228  39.74
 229  39.65
 230  39.44
 231  39.48
 232  39.40
 233  39.41
 234  39.55
 235  39.57
 236  39.36
 237  39.47
 238  39.25
 239  39.68
 240  39.93
 241  39.58
 242  39.78
 243  39.74
 244  39.72
 245  39.58
 246  40.15
 247  39.73
 248  39.96
 249  39.60
 250  39.53
 251  39.36
 252  39.57
 253  39.65
 254  39.76
 255  39.66
 256  39.64
 257  39.45
 258  39.97
 259  39.72
 260  39.40
 261  39.54
 262  39.60
 263  39.47
 264  39.70
 265  39.19
 266  39.59
 267  39.23
 268  39.40
 269  39.53
 270  39.42
 271  39.27
 272  39.66
 273  39.57
 274  39.46
 275  39.47
 276  39.56
 277  39.40
 278  39.35
 279  39.29
 280  39.24
 281  39.55
 282  39.33
 283  39.32
 284  39.29
 285  39.60
 286  39.60
 287  39.62
 288  39.34
 289  39.09
 290  39.80
 291  39.28
 292  39.56
 293  39.48
 294  39.17
 295  39.27
 296  39.06
 297  39.44
 298  39.21
 299  39.12
 300  39.25
 301  39.27
 302  39.37
 303  39.28
 304  39.18
 305  39.29
 306  39.18
 307  39.36
 308  39.35
 309  39.29
 310  39.49
 311  39.38
 312  39.49
 313  39.22
 314  39.00
 315  39.14
 316  39.45
 317  39.30
 318  39.12
 319  39.34
 320  39.05
 321  39.01
 322  39.35
 323  39.24
 324  39.35
 325  39.06
 326  39.37
 327  39.43
 328  39.48
 329  39.47
 330  39.43
 331  39.26
 332  39.50
 333  39.45
 334  39.40
 335  39.39
 336  39.22
 337  39.36
 338  39.35
 339  39.22
 340  39.36
 341  39.45
 342  39.17
 343  39.18
 344  39.23
 345  39.38
 346  39.42
 347  39.41
 348  39.34
 349  39.25
 350  39.31
 351  39.20
 352  39.32
 353  39.19
 354  39.33
 355  39.52
 356  39.59
 357  39.43
 358  39.47
 359  39.76
 360  39.67
 361  39.62
 362  39.21
 363  39.56
 364  39.45
 365  39.34
 366  39.44
 367  39.48
 368  39.38
 369  39.27
 370  39.43
 371  39.13
 372  39.33
 373  39.17
 374  39.45
 375  39.54
 376  39.41
 377  39.42
 378  39.49
 379  39.55
 380  39.41
 381  39.29
 382  39.37
 383  39.54
 384  39.61
 385  39.27
 386  39.25
 387  39.22
 388  39.37
 389  39.30
 390  39.41
 391  39.40
 392  39.44
 393  39.42
 394  39.48
 395  39.53
 396  39.51
 397  39.39
 398  39.42
 399  39.37
 400  39.26
 401  39.27
 402  39.45
 403  39.51
 404  39.22
 405  39.47
 406  39.45
 407  39.53
 408  39.24
 409  39.30
 410  39.51
 411  39.26
 412  39.37
 413  39.47
 414  39.12
 415  39.12
 416  39.56
 417  39.44
 418  39.36
 419  39.20
 420  39.42
 421  39.33
 422  39.39
 423  39.35
 424  39.17
 425  39.00
 426  39.27
 427  39.07
 428  39.20
 429  39.19
 430  39.31
 431  39.39
 432  39.18
 433  39.29
 434  39.34
 435  39.33
 436  39.25
 437  39.37
 438  39.37
 439  39.35
 440  39.28
 441  39.13
 442  39.09
 443  39.36
 444  39.41
 445  39.42
 446  39.44
 447  39.36
 448  39.24
 449  39.26
 450  39.05
 451  39.30
 452  39.27
 453  39.45
 454  39.39
 455  39.11
 456  39.14
 457  39.28
 458  39.12
 459  39.26
 460  39.06
 461  39.18
 462  39.24
 463  39.21
 464  39.02
 465  39.20
 466  39.08
 467  39.12
 468  39.42
 469  39.03
 470  38.94
 471  39.18
 472  39.13
 473  39.03
 474  39.16
 475  39.13
 476  39.24
 477  38.95
 478  39.29
 479  39.13
 480  39.26
 481  39.08
 482  39.03
 483  38.86
 484  39.29
 485  38.98
 486  39.04
 487  39.07
 488  39.34
 489  39.17
 490  39.11
 491  39.17
 492  39.08
 493  39.13
 494  39.22
 495  39.09
 496  39.13
 497  39.13
 498  39.05
 499  39.20
 500  39.28
 501  39.09
 502  38.98
 503  39.13
 504  39.28
 505  39.21
 506  39.19
 507  39.07
 508  39.36
 509  39.23
 510  39.19
 511  39.04
 512  39.16
 513  39.08
 514  39.10
 515  39.02
 516  39.02
 517  38.93
 518  38.73
 519  38.94
 520  38.99
 521  39.14
 522  39.04
 523  39.09
 524  38.96
 525  38.81
 526  39.14
 527  39.00
 528  38.92
 529  39.09
 530  39.16
 531  39.16
 532  39.17
 533  39.05
 534  39.04
 535  39.08
 536  39.14
 537  39.04
 538  39.00
 539  39.14
 540  39.14
 541  39.11
 542  39.05
 543  39.08
 544  39.16
 545  39.34
 546  39.09
 547  39.18
 548  39.02
 549  39.17
 550  39.24
 551  38.95
 552  39.09
 553  39.04
 554  39.13
 555  39.21
 556  39.17
 557  39.35
 558  39.17
 559  39.17
 560  39.18
 561  39.17
 562  39.14
 563  39.18
 564  39.24
 565  39.11
 566  39.27
 567  39.13
 568  39.24
 569  39.06
 570  39.16
 571  39.17
 572  39.05
 573  39.22
 574  39.04
 575  38.95
 576  39.09
 577  38.99
 578  39.12
 579  39.03
 580  38.91
 581  39.17
 582  39.08
 583  38.91
 584  38.99
 585  39.11
 586  39.17
 587  39.14
 588  39.07
 589  39.03
 590  39.01
 591  38.98
 592  38.92
 593  39.12
 594  39.01
 595  38.88
 596  39.00
 597  39.03
 598  39.09
 599  38.89
 600  39.06
 601  39.10
 602  38.92
 603  38.98
 604  39.07
 605  38.93
 606  38.90
 607  38.99
 608  38.92
 609  38.92
 610  38.90
 611  38.89
 612  38.87
 613  38.97
 614  39.02
 615  38.85
 616  38.92
 617  39.08
 618  38.96
 619  38.99
 620  38.91
 621  39.07
 622  39.08
 623  39.02
 624  38.94
 625  39.15
 626  39.11
 627  39.08
 628  39.09
 629  39.07
 630  39.02
 631  38.89
 632  39.06
 633  38.92
 634  38.92
 635  39.03
 636  38.79
 637  38.77
 638  38.79
 639  39.02
 640  39.00
 641  38.90
 642  39.02
 643  38.89
 644  38.92
 645  38.80
 646  38.94
 647  38.90
 648  38.88
 649  38.94
 650  39.02
 651  38.70
 652  38.83
 653  38.74
 654  38.82
 655  38.87
 656  38.92
 657  38.87
 658  38.71
 659  38.90
 660  39.00
 661  38.99
 662  38.84
 663  38.88
 664  38.94
 665  38.77
 666  38.75
 667  38.79
 668  38.66
 669  38.73
 670  38.83
 671  38.81
 672  38.93
 673  38.72
 674  38.81
 675  38.83
 676  38.65
 677  38.87
 678  38.72
 679  38.80
 680  38.79
 681  38.98
 682  38.82
 683  38.89
 684  39.00
 685  38.75
 686  38.75
 687  38.90
 688  38.80
 689  38.73
 690  38.86
 691  38.82
 692  38.60
 693  38.85
 694  38.87
 695  38.95
 696  38.83
 697  38.84
 698  38.80
 699  38.65
 700  38.80
 701  38.80
 702  38.73
 703  38.69
 704  38.72
 705  38.63
 706  38.67
 707  38.62
 708  38.72
 709  38.68
 710  38.58
 711  38.87
 712  38.82
 713  38.92
 714  38.86
 715  38.82
 716  38.78
 717  38.80
 718  38.80
 719  38.85
 720  38.72
 721  38.77
 722  38.66
 723  38.91
 724  38.78
 725  38.96
 726  38.76
 727  38.79
 728  38.82
 729  38.78
 730  38.75
 731  38.71
 732  38.64
 733  38.70
 734  38.79
 735  38.75
 736  38.81
 737  38.81
 738  38.84
 739  38.90
 740  38.81
 741  38.79
 742  38.58
 743  38.57
 744  38.80
 745  38.95
 746  38.82
 747  38.78
 748  38.83
 749  38.92
 750  38.71
 751  38.72
 752  38.77
 753  38.71
 754  38.64
 755  38.73
 756  38.78
 757  38.73
 758  38.70
 759  38.72
 760  38.63
 761  38.71
 762  38.70
 763  38.68
 764  38.68
 765  38.71
 766  38.74
 767  38.79
 768  38.77
 769  38.81
 770  38.72
 771  38.81
 772  38.76
 773  38.85
 774  38.80
 775  38.81
 776  38.77
 777  38.82
 778  38.73
 779  38.84
 780  38.89
 781  38.79
 782  38.78
 783  38.78
 784  38.62
 785  38.69
 786  38.68
 787  38.76
 788  38.72
 789  38.59
 790  38.73
 791  38.68
 792  38.65
 793  38.68
 794  38.61
 795  38.58
 796  38.68
 797  38.61
 798  38.63
 799  38.62


==> epoch5.dat <==
%% LaTeX2e file `epoch5.dat'
%% generated by the `filecontents' environment
%% from source `IEEE-v3' on 2020/11/10.
%%
 num value
 25 21.6
 35 20.8
 50 20.2
 75 19.6
 100 19.3
 125 19.18
 150 19.09
 175 19.0
 200 18.91
 225 18.8
 250 18.71
 275 18.69
 300 18.68
